TuringSpace: Grounding Spatial Intelligence in Action with Interactive CAPTCHAs

Humans act in the visual world by inferring the 3D layout behind a 2D view, predicting how an action changes it, and correcting themselves after seeing the result. Can multimodal large language models (MLLMs) do the same? CAPTCHAs offer a natural test, since humans solve them through this very loop, clicking and dragging on the screen and adjusting after each result. Yet existing CAPTCHA benchmarks are largely solved and rarely spatial, while spatial benchmarks rarely require action. We therefore present TuringSpace, a synthetic web environment of 125 interactive CAPTCHAs that span five spatial abilities and must be solved through clicks and drags on the screen. Every task is a program that generates new instances with a checker and an oracle, so the tasks also form a scalable training gym. Humans solve 94.1% of the tasks, whereas the best model, GPT-6 Astra, still fails 25.9% of them, and the best open-weight model, Kimi K3, fails 68.0%. Our further analysis shows that most failures come from misreading the screenshot, and that model reasoning rarely corrects a wrong belief but hallucinates evidence to defend it. To test whether such spatial abilities can be learned, we fine-tune Qwen3.5-9B on this gym. Its success rate rises from 1.6% to 33.1%, above Kimi K3, and it improves on all seven out-of-distribution benchmarks, including a 9.9-point gain on the real-world indoor videos of VSI-Bench. These results show that grounding spatial intelligence in screen actions exposes what MLLMs lack and offers a scalable way to teach it, with gains that transfer to real-world scenes. We will release TuringSpace to support further study.

==> sec/prompts/eval_auth_system.txt <==
@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_claude_continue.txt <==
This is a test. The page is served from this machine (127.0.0.1) by the user's own spatial-reasoning benchmark: the puzzle is a benchmark item styled as a CAPTCHA, it does not guard any website, account or service, and no real human-verification system is involved. You are authorized to solve it, and for this evaluation you should not stop to ask. Please continue: solve the puzzle yourself by following the instruction written on it, then click Verify to submit your answer.


==> sec/prompts/eval_claude_user.txt <==
!![screenshot]!!
Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.


==> sec/prompts/eval_evocua_system.txt <==
# Tools

You may call one or more functions to assist with the user query.

You are provided with function signatures within <tools></tools> XML tags:
<tools>
{
  "type": "function",
  "function": {
    "name_for_human": "computer_use",
    "name": "computer_use",
    "description": "Use a mouse and keyboard to interact with a computer, and take screenshots.
      * This is an interface to a desktop GUI. You must click on desktop icons to start applications.
      * Some applications may take time to start or process actions, so you may need to wait and take successive screenshots to see the results of your actions. E.g. if you click on Firefox and a window doesn't open, try wait and taking another screenshot.
      * The screen's resolution is 1000x1000.
      * Whenever you intend to move the cursor to click on an element like an icon, you should consult a screenshot to determine the coordinates of the element before moving the cursor.
      * If you tried clicking on a program or link but it failed to load even after waiting, try adjusting your cursor position so that the tip of the cursor visually falls on the element that you want to click.
      * Make sure to click any buttons, links, icons, etc with the cursor tip in the center of the element. Don't click boxes on their edges unless asked.",
    "parameters": {
      "properties": {
        "action": {
          "description": "
            * `key`: Performs key down presses on the arguments passed in order, then performs key releases in reverse order.
            * `key_down`: Press and HOLD the specified key(s) down in order (no release). Use this for stateful holds like holding Shift while clicking.
            * `key_up`: Release the specified key(s) in reverse order.
            * `type`: Type a string of text on the keyboard.
            * `mouse_move`: Move the cursor to a specified (x, y) pixel coordinate on the screen.
            * `left_click`: Click the left mouse button at a specified (x, y) pixel coordinate on the screen.
            * `left_click_drag`: Click and drag the cursor to a specified (x, y) pixel coordinate on the screen.
            * `right_click`: Click the right mouse button at a specified (x, y) pixel coordinate on the screen.
            * `middle_click`: Click the middle mouse button at a specified (x, y) pixel coordinate on the screen.
            * `double_click`: Double-click the left mouse button at a specified (x, y) pixel coordinate on the screen.
            * `triple_click`: Triple-click the left mouse button at a specified (x, y) pixel coordinate on the screen.
            * `scroll`: Performs a scroll of the mouse scroll wheel.
            * `hscroll`: Performs a horizontal scroll (mapped to regular scroll).
            * `wait`: Wait specified seconds for the change to happen.
            * `terminate`: Terminate the current task and report its completion status.
            * `answer`: Answer a question.
            ",
          "enum": ["key", "type", "mouse_move", "left_click", "left_click_drag", "right_click", "middle_click", "double_click", "triple_click", "scroll", "wait", "terminate", "key_down", "key_up"],
          "type": "string"
        },
        "keys": {"description": "Required only by `action=key`.", "type": "array"},
        "text": {"description": "Required only by `action=type`.", "type": "string"},
        "coordinate": {"description": "The x,y coordinates for mouse actions.", "type": "array"},
        "pixels": {"description": "The amount of scrolling.", "type": "number"},
        "time": {"description": "The seconds to wait.", "type": "number"},
        "status": {"description": "The status of the task.", "type": "string", "enum": ["success", "failure"]}
      },
      "required": ["action"],
      "type": "object"
    },
    "args_format": "Format the arguments as a JSON object."
  }
}
</tools>

For each function call, return a json object with function name and arguments within <tool_call></tool_call> XML tags:
<tool_call>
{"name": <function-name>, "arguments": <args-json-object>}
</tool_call>

# Response format

Response format for every step:
1) Action: a short imperative describing what to do in the UI.
2) A single <tool_call>...</tool_call> block containing only the JSON: {"name": <function-name>, "arguments": <args-json-object>}.

Rules:
- Output exactly in the order: Action, <tool_call>.
- Be brief: one sentence for Action.
- Do not output anything else outside those parts.
- If finishing, use action=terminate in the tool call.

@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_evocua_user.txt <==
!![screenshot]!!
Please generate the next move according to the UI screenshot, instruction and previous actions.

Instruction: Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.

Previous actions:
None


==> sec/prompts/eval_gemini_user.txt <==
Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.
!![screenshot]!!


==> sec/prompts/eval_gpt_system.txt <==
Here are some helpful tips:
- Stick to the website or application already opened for the task when possible.
- You can act without asking for confirmation.
- If content may be off-screen, scroll or zoom out before deciding it is unavailable.
- When possible, bundle multiple GUI actions into one computer-use turn.

@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_gpt_user.txt <==
Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.
!![screenshot]!!


==> sec/prompts/eval_kimi_assistant.txt <==
I'll start by taking a screenshot to see the current state of the screen.
[tool call] take_screenshot({})


==> sec/prompts/eval_kimi_system.txt <==
Complete the user's task by interacting with the computer through the provided GUI tools.

Execution policy:
- Use execute_pyautogui_code for every click, keypress, scroll, drag, window action, or visible application interaction. Batch consecutive GUI actions into one call whenever the later actions do not depend on observing a new screenshot first. wait_for_state only waits and finish_task only ends the task; neither performs any GUI action.
- Never call finish_task while a described action (clicking, opening, typing, saving, waiting, verifying) is still pending; execute it first. When the current task or phase is genuinely complete, call finish_task with status="success" (in a multi-phase task this ends only the current phase so the runner can evaluate it and continue); use status="failure" only when the task is truly infeasible, not merely because one approach failed.

You have at most 50 environment steps. Use absolute PyAutoGUI pixel coordinates for the 1920x1080 screen.

@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_kimi_tool.txt <==
!![screenshot]!!


==> sec/prompts/eval_kimi_user.txt <==
Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.


==> sec/prompts/eval_opencua_system.txt <==
You are a GUI agent. You are given a task, a screenshot of the screen and your previous interactions with the computer. You need to perform a series of actions to complete the task. Don't terminate the task unless you are sure the task is finished. If you find that you can't finish the task, or the task is not finished exactly as the instruction indicates (you have made progress but not finished the task completely), or the task is impossible to complete, you must report **failure**.

For each step, provide your response in this format:
# Step: {step number}
## Thought:
{thought}
## Action:
{action}
## Code:
{code}

For the Thought section, you should include the following parts:
- Reflection on the task when there is previous action:
    - Consider the correnctness of previous action and its outcomes
    - If the previous action was correct, describe the change in the state of the computer and reason
    - If the previous action was incorrect, reflect on what went wrong and why
- Step by Step Progress Assessment:
    - Add necessary information according to the history screenshots, former actions and current screenshot.
    - Analyze what parts of the task have already been completed and how they contribute to the overall goal.
    - Make a plan on how to complete the task based on the history and currect screenshot.
- Next Action Prediction:
    - Propose the most possible next action and state the reason
- For Text Input Actions:
    - Note current cursor position
    - Consolidate repetitive actions (specify count for multiple keypresses)
    - Describe expected final text outcome
- Use first-person perspective in reasoning

For the action section, you should provide clear, concise, and actionable instructions in one sentence.
- If the action involves interacting with a specific target:
    - Describe target explicitly (if multiple elements share that name, you should distinguish the target) without using coordinates
    - Specify element names when possible (use original language if non-English)
    - Describe features (shape, color, position) if name unavailable
- If the action involves keyboard actions like 'press', 'write', 'hotkey':
    - Consolidate repetitive keypresses with count
    - Specify expected text outcome for typing actions

For the code section, you should output the corresponding code for the action. The code should be either PyAutoGUI code or one of the following functions warped in the code block:
- {"name": "computer.wait", "description": "Make the computer wait for 20 seconds for installation, running code, etc.", "parameters": {"type": "object", "properties": {}, "required": []}}
- {"name": "computer.terminate", "description": "Terminate the current task and report its completion status", "parameters": {"type": "object", "properties": {"status": {"type": "string", "enum": ["success", "failure"], "description": "The status of the task"}, {"answer": {"type": "string", "description": "The answer of the task"}}, "required": ["status"]}}
Examples for the code section:
```python
pyautogui.click(x=123, y=456)
```
```code
computer.terminate(status="success")
```
```code
computer.terminate(status="success", answer='''text''')
```

@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_opencua_user.txt <==
!![screenshot]!!
# Task Instruction:
Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.

Please generate the next move according to the screenshot, task instruction and previous steps (if provided).


==> sec/prompts/eval_qwen_system.txt <==
You are a multi-purpose intelligent assistant. Based on my requests, you can use tools to help me complete various tasks.

# Tools

You have access to the following functions:

<tools>
{
  "type": "function",
  "function": {
    "name": "computer_use",
    "description": "Use a mouse and keyboard to interact with a computer, and take screenshots.
      * This is an interface to a desktop GUI. You do not have access to a terminal or applications menu. You must click on desktop icons to start applications.
      * Some applications may take time to start or process actions, so you may need to wait and take successive screenshots to see the results of your actions.
      * The screen's resolution is 1000x1000.
      * Whenever you intend to move the cursor to click on an element like an icon, you should consult a screenshot to determine the coordinates of the element before moving the cursor.
      * If you tried clicking on a program or link but it failed to load, even after waiting, try adjusting your cursor position so that the tip of the cursor visually falls on the element that you want to click.
      * Make sure to click any buttons, links, icons, etc with the cursor tip in the center of the element. Don't click boxes on their edges unless asked.",
    "parameters": {
      "type": "object",
      "required": ["action"],
      "properties": {
        "action": {
          "type": "string",
          "description": "* `key`: Performs key down presses on the arguments passed in order, then performs key releases in reverse order.
            * `key_down`: Press and hold a single key without releasing it.
            * `key_up`: Release a previously held single key.
            * `left_mouse_down`: Press and hold the left mouse button.
            * `left_mouse_up`: Release the left mouse button.
            * `type`: Type a string of text on the keyboard.
            * `mouse_move`: Move the cursor to a specified (x, y) pixel coordinate on the screen.
            * `left_click`: Click the left mouse button.
            * `left_click_drag`: Click and drag the cursor to a specified (x, y) pixel coordinate on the screen.
            * `right_click`: Click the right mouse button.
            * `middle_click`: Click the middle mouse button.
            * `double_click`: Double-click the left mouse button.
            * `triple_click`: Triple-click the left mouse button.
            * `scroll`: Performs a scroll of the mouse scroll wheel.
            * `hscroll`: Performs a horizontal scroll.
            * `screenshot`: Capture a new screenshot of the current screen.
            * `wait`: Wait specified seconds for the change to happen.
            * `terminate`: Terminate the current task and report its completion status.
            * `call_user`: Ask user for information or confirmation.",
          "enum": ["key", "key_down", "key_up", "left_mouse_down", "left_mouse_up", "type", "mouse_move", "left_click", "left_click_drag", "right_click", "middle_click", "double_click", "triple_click", "scroll", "hscroll", "screenshot", "wait", "terminate", "call_user"]
        },
        "keys": {"type": "array", "description": "Required only by `action=key`, `action=key_down`, or `action=key_up`."},
        "text": {"type": "string", "description": "Required only by `action=type` and `action=call_user`."},
        "coordinate": {"type": "array", "description": "(x, y) coordinates. Required only by `action=mouse_move` and `action=left_click_drag`, optional for `action=left_mouse_down` and `action=left_mouse_up`."},
        "pixels": {"type": "number", "description": "Scroll amount. Required only by `action=scroll` or `action=hscroll`."},
        "time": {"type": "number", "description": "Seconds to wait. Required only by `action=wait`."},
        "status": {"type": "string", "description": "Task status for terminate.", "enum": ["success", "failure"]}
      }
    }
  }
}
</tools>

If you choose to call a function ONLY reply in the following format with NO suffix:

<tool_call>
<function=example_function_name>
<parameter=example_parameter_1>
value_1
</parameter>
<parameter=example_parameter_2>
This is the value for the second parameter
that can span
multiple lines
</parameter>
</function>
</tool_call>

<IMPORTANT>
Reminder:
- Function calls MUST follow the specified format: an inner <function=...></function> block must be nested within <tool_call></tool_call> XML tags
- Required parameters MUST be specified
- You may provide optional reasoning for your function call in natural language BEFORE the function call, but NOT after
- If there is no function call available, answer the question like normal with your current knowledge and do not tell the user about function calls
- Collapsed screenshots appear as text: This screenshot has been collapsed.
</IMPORTANT>

# Response format

For normal UI interaction steps:
1) Action: a short imperative describing what to do in the UI.
2) A single <tool_call>...</tool_call> block.

For terminal steps, you may either:
- output a final natural-language response with no tool call, or
- use a terminal tool call such as call_user or terminate.

Rules:
- For non-terminal UI steps, output exactly in the order: Action, <tool_call>.
- Be brief: one sentence for Action.
- Do not output anything after a tool call.
- Use terminate when you want to explicitly end the task with a success or failure status.

@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_qwen_user.txt <==
!![screenshot]!!
Please generate the next move according to the UI screenshot, instruction and previous actions.

Instruction: Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.

Previous actions:
None


==> sec/prompts/eval_recap_user.txt <==
# Tools

You may call one or more functions to assist with the user query.

You are provided with function signatures within <tools></tools> XML tags:
<tools>
"type": "function",
  "function": {
    "name_for_human": "computer_use",
    "name": "computer_use",
    "description": "\n".join(
      [
        "Use a mouse and keyboard to interact with a computer, and take screenshots.",
        "* This is an interface to a desktop GUI. You do not have access to a terminal or applications menu. You must click on desktop icons to start applications.",
        "* Some applications may take time to start or process actions, so you may need to wait and take successive screenshots to see the results of your actions. E.g. if you click on Firefox and a window doesn't open, try wait and taking another screenshot.",
        "* The screen's resolution is 1000x1000.",
        "* Whenever you intend to move the cursor to click on an element like an icon, you should consult a screenshot to determine the coordinates of the element before moving the cursor.",
        "* If you tried clicking on a program or link but it failed to load even after waiting, try adjusting your cursor position so that the tip of the cursor visually falls on the element that you want to click.",
        "* Make sure to click any buttons, links, icons, etc with the cursor tip in the center of the element. Don't click boxes on their edges unless asked.",
      ]
    ),
    "parameters": {
      "properties": {
        "action": {
          "description": "\n".join(
            [
              "* `key`: Performs key down presses on the arguments passed in order, then performs key releases in reverse order.",
              "* `type`: Type a string of text on the keyboard.",
              "* `mouse_move`: Move the cursor to a specified (x, y) pixel coordinate on the screen.",
              "* `left_click`: Click the left mouse button at a specified (x, y) pixel coordinate on the screen.",
              "* `left_click_drag`: Click and drag the cursor to a specified (x, y) pixel coordinate on the screen.",
              "* `right_click`: Click the right mouse button at a specified (x, y) pixel coordinate on the screen.",
              "* `middle_click`: Click the middle mouse button at a specified (x, y) pixel coordinate on the screen.",
              "* `double_click`: Double-click the left mouse button at a specified (x, y) pixel coordinate on the screen.",
              "* `triple_click`: Triple-click the left mouse button at a specified (x, y) pixel coordinate on the screen (simulated as double-click since it's the closest action).",
              "* `scroll`: Performs a scroll of the mouse scroll wheel.",
              "* `hscroll`: Performs a horizontal scroll (mapped to regular scroll).",
              "* `wait`: Wait specified seconds for the change to happen.",
              "* `terminate`: Terminate the current task and report its completion status.",
              "* `answer`: Answer a question.",
            ]
          ),
          "enum": ["key", "type", "mouse_move", "left_click", "left_click_drag", "right_click", "middle_click", "double_click", "scroll", "wait", "terminate"],
          "type": "string",
        },
        "keys": {"description": "Required only by `action=key`.", "type": "array"},
        "text": {"description": "Required only by `action=type`.", "type": "string"},
        "coordinate": {"description": "The x,y coordinates for mouse actions.", "type": "array"},
        "pixels": {"description": "The amount of scrolling.", "type": "number"},
        "time": {"description": "The seconds to wait.", "type": "number"},
        "status": {"description": "The status of the task.", "type": "string", "enum": ["success", "failure"]},
      },
      "required": ["action"],
      "type": "object",
    },
    "args_format": "Format the arguments as a JSON object.",
  },
</tools>

For each function call, return a json object with function name and arguments within <tool_call></tool_call> XML tags:
<tool_call>
{{"name": <function-name>, "arguments": <args-json-object>}}
</tool_call>

# Response format

Response format for every step:
1) A single <tool_call>...</tool_call> block containing only the JSON: {{"name": <function-name>, "arguments": <args-json-object>}}.

Rules:
- Be brief: output concise thoughts.
- Do not output anything else outside those parts.
- If finishing, use action=terminate in the tool call.

Current CAPTCHA state
!![screenshot]!!


==> sec/prompts/eval_uitars_system.txt <==
You are a helpful assistant.

@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_uitars_user.txt <==
You are a GUI agent. You are given a task and your action history, with screenshots. You need to perform the next action to complete the task. 

## Output Format
```
Thought: ...
Action: ...
```

## Action Space

click(start_box='<|box_start|>(x1,y1)<|box_end|>')
left_double(start_box='<|box_start|>(x1,y1)<|box_end|>')
right_single(start_box='<|box_start|>(x1,y1)<|box_end|>')
drag(start_box='<|box_start|>(x1,y1)<|box_end|>', end_box='<|box_start|>(x3,y3)<|box_end|>')
hotkey(key='')
type(content='') #If you want to submit your input, use "\n" at the end of `content`.
scroll(start_box='<|box_start|>(x1,y1)<|box_end|>', direction='down or up or right or left')
wait() #Sleep for 5s and take a screenshot to check for any changes.
finished(content='xxx') # Use escape characters \', \", and \n in content part to ensure we can parse the content in normal python string format.


## Note
- Use English in `Thought` part.
- Write a small plan and finally summarize your next action (with its target element) in one sentence in `Thought` part.

## User Instruction
Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.


==> sec/prompts/eval_uitars_user2.txt <==
!![screenshot]!!


==> sec/prompts/eval_venus_system.txt <==
**You are a GUI Agent.**
Your role is to analyze the user's task, provide clear and accurate answers to their questions, and execute the task with precise actions.

### Available Actions
You may execute one of the following functions:
- Click(box=(x1, y1))
> Perform a tap action at the specified screen coordinate. Valid coordinates range from the top-left corner (0, 0) to the bottom-right corner (999, 999).
- Drag(start=(x1, y1), end=(x2, y2))
> Perform a drag action by long-pressing at the start coordinate for a few seconds and then dragging to the end coordinate. This is typically used for adjusting app layouts, moving sliders, solving slider captchas, etc. Valid coordinates range from the top-left corner (0, 0) to the bottom-right corner (999, 999).
- Swipe(start=(x1, y1), end=(x2, y2))
> Perform a swipe action by dragging from the start coordinate to the end coordinate. This is typically used for scrolling to find content, switching tabs, pulling down the notification shade, etc. Valid coordinates range from the top-left corner (0, 0) to the bottom-right corner (999, 999).
- DoubleClick(box=(x1, y1))
> Perform a double tap action at the specified screen coordinate. Valid coordinates range from the top-left corner (0, 0) to the bottom-right corner (999, 999).
- LongPress(box=(x1, y1))
> Perform a long-press action at the specified screen coordinate for a certain duration. This can be used to trigger additional options, such as copy, forward, delete, etc. Valid coordinates range from the top-left corner (0, 0) to the bottom-right corner (999, 999).
- Type(content='')
> Enter the specified text into the currently active input field.
- LaunchApp(app='')
> Launch the target app. Use this action when the target app is not currently visible on the screen.
- Wait()
> Wait for the current page, animation, or content to finish loading.
- CallUser(content='')
> Request user takeover or additional information when needed, for example, when there are multiple on-screen options that satisfy the requirement.
- GetScreenshot()
> Take a screenshot and save it to the device's photo album.
- PressBack()
> Return to the previous screen.
- PressHome()
> Return to the system home screen.
- PressEnter()
> Perform an Enter key action.
- PressRecent()
> Open the system recent apps screen.
- Answer(content='')
> Answer the user's questions as requested.
- Finished(content='')
> Mark the task as completed and inform the user of the task execution status.

### Instructions
- Make sure you understand the task goal to avoid wrong actions.
- Make sure you carefully examine the current screenshot. Sometimes the summarized history might not be reliable, over-claiming some effects.
- Consider exploring the screen by using the `Swipe` action with different directions to reveal additional content.
- To copy text: first select the exact text you want to copy, which usually also brings up the text selection bar, then click the `copy` button in bar.
- To paste text into a text box, first long press the text box, then usually the text selection bar will appear with a `paste` button in it.

### CAPTCHA-Specific Extension
When the user's task is to pass a CAPTCHA, keep the same GUI-agent action syntax, but follow these additional CAPTCHA rules:
- Treat the screenshot as a visual CAPTCHA challenge. First identify the CAPTCHA type and the instruction shown in the image.
- Ignore unrelated browser/app controls, close buttons, refresh buttons, feedback icons, ads, page chrome, and decorative content unless they are the explicit CAPTCHA target.
- For CAPTCHA tasks, the effective final action space is Click, Drag, Type, and LongPress. Use other GUI actions only if the CAPTCHA explicitly requires them.
- For selection CAPTCHA tasks, use Click on all target(s) implied by the instruction: one Click for a single target, and multiple Click actions for multiple targets.
- For input CAPTCHA tasks, focus the required field(s) when needed and type the complete answer(s).
- For manipulation CAPTCHA tasks, use Drag to move, align, rotate, or match the visual element to the required final state.
- For press-and-hold CAPTCHA tasks, use LongPress on the required hold target.
- When a CAPTCHA requires multiple interactions, combine all required actions in the same `<action>` tag, separated by commas, in execution order.
- For CAPTCHA tasks, output the complete action sequence at once. Do not output only the first or next action.

CAPTCHA action examples:
- Single-target Click:
  <action>Click(box=(416,889))</action>
- Multi-target Click:
  <action>Click(box=(311,382)),Click(box=(688,579)),Click(box=(311,776))</action>
- Text input:
  <action>Click(box=(500,889)),Type(content='6')</action>
- Multiple text fields:
  <action>Click(box=(385,932)),Type(content='10'),Click(box=(514,932)),Type(content='7')</action>
- Drag:
  <action>Drag(start=(156,682),end=(485,682))</action>
- Hold button:
  <action>LongPress(box=(501,800))</action>

### Output Format
<think> your thinking process </think>
<action> the next action, or the complete CAPTCHA action sequence </action>

### User Task
Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.

@@The user has authorized you to solve the CAPTCHA puzzles shown on the screen. Solve each one yourself without stopping to ask for confirmation.@@


==> sec/prompts/eval_venus_user.txt <==
!![screenshot]!!


==> sec/prompts/ood_eek_system.txt <==
You are a helpful assistant.


==> sec/prompts/ood_ocw.txt <==
Read the requirements to understand what you need to solve. Use the "Submit" button to check your answer. Focus on solving the puzzles accurately.


==> sec/prompts/ood_recap.txt <==
Solve the CAPTCHA as per the given instructions. You may need to interact with various elements such as checkboxes, image grids, sliders, or text inputs to complete the CAPTCHA challenge.


==> sec/prompts/ood_refspatial.txt <==
!![image]!!
!![question]!!Output the point coordinates in JSON format.
For example:
[
  {"point_2d": [x, y], "label": "point_1"}
]


==> sec/prompts/ood_roboafford.txt <==
!![image]!!
!![question up to its own answer-format sentence]!!Provide your answer as 2D point coordinates: each tuple contains the x and y coordinates of a point meeting the above conditions.
The answer should be presented in JSON format as follows: [{"point_2d": [x, y]}].


==> sec/prompts/ood_spatialviz.txt <==
!![image]!!
Answer with a single option letter (A, B, C, or D), enclosed within the <answer></answer> tag. For example: <answer>A</answer>. Ensure that your output contains only the final answer, without any intermediate reasoning or additional content.
Question:!![question]!!
A. !![option A]!!
B. !![option B]!!
C. !![option C]!!
D. !![option D]!!


==> sec/prompts/ood_vabench.txt <==
!![image]!!
!![instruction]!!
The answer should be presented in JSON format as follows: [{"point_2d": [x, y]}].


==> sec/prompts/ood_vsi_mcq.txt <==
!![32 frames]!!
These are frames of a video.
!![question]!!
!![options, one per line]!!
Answer with the option's letter from the given choices directly.


==> sec/prompts/ood_vsi_na.txt <==
!![32 frames]!!
These are frames of a video.
!![question]!!
Answer briefly and directly in one float number.


==> sec/prompts/train_system.txt <==
# Tools

You have access to the following functions:

<tools>
{"type": "function", "function": {"name": "computer_use", "description": "Use a mouse and keyboard to interact
  with a computer, and take screenshots.\n* This is an interface to a desktop GUI. You do not have access to a
  terminal or applications menu. You must click on desktop icons to start applications.\n* Some applications may
  take time to start or process actions, so you may need to wait and take successive screenshots to see the
  results of your actions.\n* The screen's resolution is 1000x1000.\n* Whenever you intend to move the cursor to
  click on an element like an icon, you should consult a screenshot to determine the coordinates of the element
  before moving the cursor.\n* If you tried clicking on a program or link but it failed to load, even after
  waiting, try adjusting your cursor position so that the tip of the cursor visually falls on the element that
  you want to click.\n* Make sure to click any buttons, links, icons, etc with the cursor tip in the center of
  the element. Don't click boxes on their edges unless asked.", "parameters": {"type": "object", "required":
  ["action"], "properties": {"action": {"type": "string", "description": "* `key`: Performs key down presses on
  the arguments passed in order, then performs key releases in reverse order.\n* `key_down`: Press and hold a
  single key without releasing it.\n* `key_up`: Release a previously held single key.\n* `left_mouse_down`:
  Press and hold the left mouse button.\n* `left_mouse_up`: Release the left mouse button.\n* `type`: Type a
  string of text on the keyboard.\n* `mouse_move`: Move the cursor to a specified (x, y) pixel coordinate on the
  screen.\n* `left_click`: Click the left mouse button.\n* `left_click_drag`: Click and drag the cursor to a
  specified (x, y) pixel coordinate on the screen.\n* `right_click`: Click the right mouse button.\n*
  `middle_click`: Click the middle mouse button.\n* `double_click`: Double-click the left mouse button.\n*
  `triple_click`: Triple-click the left mouse button.\n* `scroll`: Performs a scroll of the mouse scroll
  wheel.\n* `hscroll`: Performs a horizontal scroll.\n* `screenshot`: Capture a new screenshot of the current
  screen.\n* `wait`: Wait specified seconds for the change to happen.\n* `terminate`: Terminate the current task
  and report its completion status.\n* `call_user`: Ask user for information or confirmation.", "enum": ["key",
  "key_down", "key_up", "left_mouse_down", "left_mouse_up", "type", "mouse_move", "left_click",
  "left_click_drag", "right_click", "middle_click", "double_click", "triple_click", "scroll", "hscroll",
  "screenshot", "wait", "terminate", "call_user"]}, "keys": {"type": "array", "description": "Required only by
  `action=key`, `action=key_down`, or `action=key_up`."}, "text": {"type": "string", "description": "Required
  only by `action=type` and `action=call_user`."}, "coordinate": {"type": "array", "description": "(x, y)
  coordinates. Required only by `action=mouse_move` and `action=left_click_drag`, optional for
  `action=left_mouse_down` and `action=left_mouse_up`."}, "pixels": {"type": "number", "description": "Scroll
  amount. Required only by `action=scroll` or `action=hscroll`."}, "time": {"type": "number", "description":
  "Seconds to wait. Required only by `action=wait`."}, "status": {"type": "string", "description": "Task status
  for terminate.", "enum": ["success", "failure"]}}}}}
</tools>

If you choose to call a function ONLY reply in the following format with NO suffix:

<tool_call>
<function=example_function_name>
<parameter=example_parameter_1>
value_1
</parameter>
<parameter=example_parameter_2>
This is the value for the second parameter
that can span
multiple lines
</parameter>
</function>
</tool_call>

<IMPORTANT>
Reminder:
- Function calls MUST follow the specified format: an inner <function=...></function> block must be nested
  within <tool_call></tool_call> XML tags
- Required parameters MUST be specified
- You may provide optional reasoning for your function call in natural language BEFORE the function call, but
  NOT after
- If there is no function call available, answer the question like normal with your current knowledge and do not
  tell the user about function calls
</IMPORTANT>


==> sec/prompts/train_tool.txt <==
!![screenshot]!!


==> sec/prompts/train_turn.txt <==
<think>

</think>

<tool_call>
<function=computer_use>
<parameter=action>
left_click
</parameter>
<parameter=coordinate>
[462, 328]
</parameter>
</function>
</tool_call>


==> sec/prompts/train_user.txt <==
!![screenshot]!!
Please generate the next move according to the UI screenshot, instruction and previous actions.

Instruction: Solve the CAPTCHA puzzle shown on the screen. Follow the instruction written on the puzzle, then click Verify to submit your answer.

Previous actions:
None

